GASP. XVI. Does cosmic web enhancement turn on star formation in galaxies?

Galaxy filaments are a peculiar environment, and their impact on the galaxy properties is still controversial. Exploiting the data from the GAs Stripping Phenomena in galaxies with MUSE (GASP), we provide the first characterisation of the spatially resolved properties of galaxies embedded in filaments in the local Universe. The four galaxies we focus on show peculiar ionised gas distributions: Halpha clouds have been observed beyond four times the effective radius. The gas kinematics, metallicity map and the ratios of emission line fluxes confirm that they do belong to the galaxy gas disk, the analysis of their spectra shows that very weak stellar continuum is associated to them. Similarly, the star formation history and luminosity weighted age maps point to a recent formation of such clouds. The clouds are powered by star formation, and are characterised by intermediate values of dust absorption. We hypothesise a scenario in which the observed features are due to "Cosmic Web Enhancement": we are most likely witnessing galaxies passing through or flowing within filaments that assist the gas cooling and increase the extent of the star formation in the densest regions in the circumgalactic gas. Targeted simulations are mandatory to better understand this phenomenon.

==> 00README.XXX.txt <==
nohypertex
